Cleaning and Structuring the Label Space of the iMet Collection 2020

The iMet 2020 dataset is a valuable resource in the space of fine-grained art attribution recognition, but we believe it has yet to reach its true potential. We document the unique properties of the dataset and observe that many of the attribute labels are noisy, more than is implied by the dataset description. Oftentimes, there are also semantic relationships between the labels (e.g., identical, mutual exclusion, subsumption, overlap with uncertainty) which we believe are underutilized. We propose an approach to cleaning and structuring the iMet 2020 labels, and discuss the implications and value of doing so. Further, we demonstrate the benefits of our proposed approach through several experiments. Our code and cleaned labels are available at https://github.com/sunniesuhyoung/iMet2020cleaned.

==> countries-graph.tikz <==
\usetikzlibrary{calc}

\tikzset{fontscale/.style = {font=\relsize{#1}}
    }


\begin{adjustbox}{width=\linewidth}
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle] (0)[text width=.65cm, align=center] at (-3, 2) {\baselineskip=1em{\tiny{{sudan and egypt}\par}}};
		\node [style=circle] (1) at (-6, 2) {\tiny sudan};
		\node [style=circle] (2) at (3, -3) {\tiny china};
		\node [style=circle] (3) at (0, 2) {\tiny egypt};
		\node [style=circle] (4)[text width=.65cm, align=center] at (3, 2) {\baselineskip=1em{\tiny{{egypt or syria}\par}}};
		\node [style=circle] (5) at (6, 2) {\tiny syria};
		\node [style=circle] (6) at (-6, -0.5) {\tiny french};
		\node [style=circle] (7) at (-3, -0.5) {\tiny france};
		\node [style=circle] (8)[text width=.65cm, align=center] at (0, -0.5) {\baselineskip=1em{\tiny{{france and germany}\par}}};
		\node [style=circle] (9)[text width=.65cm, align=center] at (-3, -3) {\baselineskip=1em{\tiny{{present-day france}\par}}};
% 		\node [style=circle] (10) at (-3, 2) {k};
		\node [style=circle] (11) at (3, -0.5) {\tiny germany};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (0) to (3);
		\draw (3) to (4);
		\draw (4) to (5);
		\draw (6) to (7);
		\draw (7) to (8);
		\draw (7) to (9);
% 		\draw (10) to (7);
		\draw (8) to (11);
	\end{pgfonlayer}
\end{tikzpicture}
\end{adjustbox}

